Sensitivity potential to a light flavor-changing scalar boson with DUNE and NA64$\mu$

In this work, we report on the sensitivity potential of complementary muon-on-target experiments to new physics using a scalar boson benchmark model associated with charged lepton flavor violation. The NA64$\mu$ experiment at CERN uses a 160-GeV energy muon beam with an active target to search for excess events with missing energy and momentum as a probe of new physics. At the same time, the proton beam at Fermilab, which is used to produce the neutrino beam for the Deep Underground Neutrino Experiment (DUNE) will also produce a high-intensity muon beam dumped in an absorber. Combined with the liquid Argon Near Detector, the system could be used to search for similar scalar boson particles with a lower energy but higher intensity beam. We find that both NA64$\mu$ and DUNE could cover new, unexplored parts of the parameter space of the same benchmark model, providing a complementary way to search for new physics.

==> Figs/CHARM.dat <==
1.6702511000018154	0.001241339549690931
1.670484	0.001255337812079657
1.6705869731508263	0.0013791913493617193
1.670603361352249	0.0014000000000000004
1.6707173192911142	0.0015536572929343926
1.670749482280285	0.0016000000000000005
1.670835608702343	0.0017310311773958494
1.6708783572495258	0.0017999999999999997
1.6709436436058513	0.0019106817528573192
1.6709936277934796	0.0020000000000000005
1.6710429355182745	0.0020921673237963303
1.6710979380428783	0.0022000000000000006
1.6711347040429925	0.0022751703121332715
1.671193154986706	0.0023999999999999994
1.6712199301069934	0.002459455291843693
1.6712807334997837	0.0026000000000000016
1.671299438292788	0.002644837249394292
1.6713618050795973	0.002800000000000001
1.671373913693753	0.0028311696471040376
1.671437267112604	0.002999999999999999
1.6714439299598356	0.0030183342091150965
1.6715078433148063	0.0032000000000000015
1.6715099711817	0.003206233941268388
1.6715440000000001	0.0033075943242050917
1.6716953743180083	0.0033706913587249333
1.6717647255875674	0.0034000000000000007
1.6720178583471241	0.003509178507655729
1.672222496662672	0.0036
1.6723331260446792	0.003650084297442486
1.672604	0.003775678701360595
1.6726375398304774	0.0037935046701475803
1.6726497214986784	0.0037999999999999996
1.6729096058147228	0.003941282295984853
1.673014882952002	0.004000000000000002
1.6731750623257553	0.004091040782448317
1.6733621418532707	0.004200000000000002
1.6734339761955657	0.004242613774855557
1.673664	0.004382003521482459
1.673705321511698	0.004392027966148049
1.6737381143769337	0.004400000000000001
1.6741632514880969	0.0045046936218361006
1.6745417492176697	0.004600000000000001
1.674618390711911	0.004619546673347428
1.674724	0.004646618596979089
1.6750759149440253	0.004732654872772109
1.6753469302266049	0.004799999999999999
1.6755325965505943	0.004846698713203243
1.675784	0.004910659505611202
1.6760277273051365	0.004953288271320233
1.6762923869039614	0.005000000000000002
1.6765742641572625	0.00505015189013754
1.676844	0.005098615817063686
1.6771235827068174	0.005146484588063541
1.6774330742969026	0.005199999999999999
1.6776759348066494	0.005242396167378738
1.677904	0.005282525517041851
1.6782552484164734	0.005332888777056235
1.6787181642569098	0.005400000000000001
1.678855681846732	0.005420105345683325
1.6789640000000001	0.00543599505988959
1.679458904068515	0.00550571633101657
1.680024	0.005586423942496738
1.6800668645655774	0.005591770443139732
1.6801327601730602	0.0056000000000000025
1.6807008735613718	0.0056714794274396315
1.681084	0.005720201183100266
1.68133800164863	0.005751433845898723
1.681730218774191	0.005799999999999999
1.6819779067449785	0.0058308921203422725
1.682144	0.00585170107864645
1.6826319392878846	0.005907093424816081
1.6832040000000001	0.0059727082935162185
1.6832940419634541	0.005982746201061502
1.6834484480534575	0.005999999999999998
1.6839571662418036	0.006057220320355642
1.684264	0.006091999145505401
1.6846290436797582	0.0061303822523886345
1.6852852938059384	0.006200000000000001
1.6853098734785796	0.006202623849140707
1.685324	0.006204132483974805
1.68599026509674	0.006273549376539276
1.686384	0.006314940514133247
1.6866773591526285	0.006344012240104116
1.6872384982833566	0.006399999999999998
1.6873719746248135	0.006413395676588038
1.687444	0.006420636598080224
1.6880662368282933	0.006481851513033466
1.688504	0.006525272586448104
1.6887657625004469	0.0065500371313930135
1.689290809724434	0.006600000000000003
1.6894712393820168	0.006617264601348046
1.689564	0.0066261592332637
1.690176275851585	0.006683748491493722
1.6906240000000001	0.006726182689525783
1.690885746075686	0.006750057424808712
1.691430224860569	0.006800000000000002
1.6915999406063464	0.006815649478770939
1.691684	0.006823415086605318
1.6923133561776236	0.006880554975718194
1.692744	0.006919935120684658
1.6930306510913968	0.006945341716416577
1.693643700016365	0.007000000000000003
1.6937519119174822	0.007009696869377147
1.693804	0.0070143700638214
1.6944718115392274	0.0070733419793943845
1.694864	0.007108211549738413
1.695195144890191	0.007136913645753583
1.6959182057865827	0.0072
1.6959221444959904	0.007200345329155211
1.695924	0.007200508048456696
1.6966469991224862	0.00726299192372821
1.696984	0.007292307305300971
1.6973748635054218	0.007325613645992053
1.698044	0.007382997265208787
1.698105664577876	0.007388214450043847
1.698244775441521	0.007400000000000004
1.698835049157109	0.007450241590682378
1.699104	0.007473251499367785
1.699566163823716	0.00751214313094519
1.700164	0.007562763380780086
1.7002996603203528	0.007574105107406855
1.7006085638332538	0.0076
1.701032681734498	0.0076357146416637595
1.701224	0.007651884138656998
1.7017659488045016	0.007697096523957821
1.7022840000000001	0.007740575550861249
1.7025012284752508	0.007758589185773795
1.7029985762725333	0.0078
1.7032370726452448	0.007819946116863577
1.703344	0.007828907636392237
1.7039715420122858	0.007880984822975863
1.704404	0.007917083856178859
1.7047078243400524	0.007942156048396265
1.7054049439635566	0.007999999999999997
1.7054457542874968	0.008003400981657924
1.705464	0.008004922410590858
1.7061805959750818	0.008064253203846237
1.706524	0.008092849370113212
1.7069172041923035	0.00812523373376677
1.707584	0.008180463945196094
1.707655479131051	0.008186357537386555
1.7078206920659746	0.008200000000000002
1.7083910242341136	0.008247294348236003
1.708644	0.00826836597511095
1.7091273640477935	0.008308201257877849
1.7097040000000001	0.008355989675716005
1.7098650353790006	0.008369304626208416
1.710235181897644	0.008399999999999998
1.7106009501877084	0.008430458676462851
1.710764	0.008444076481550903
1.7113364933189372	0.008491398102162592
1.711824	0.008531917723544953
1.7120729501822767	0.008552604548447572
1.7126408588117095	0.008600000000000005
1.7128086681028434	0.008614062294461093
1.712884	0.008620384798922699
1.713542939372163	0.008675131604717477
1.7139440000000001	0.008708635378902945
1.7142776354311455	0.00873655337559316
1.715004	0.008797666867323204
1.7150125105348404	0.008798375860043115
1.7150319962696368	0.008800000000000004
1.7157451800472463	0.00885968279360764
1.716064	0.00888650450530651
1.7164776239313662	0.008921422580797287
1.717124	0.008976286239799267
1.7172103302537596	0.008983542625571815
1.7174057890725263	0.009
1.7179418021969608	0.00904531102465912
1.718184	0.009065868151401478
1.7186715501342609	0.009107463306145713
1.719244	0.009156565966445365
1.7194017133487367	0.00916996368923904
1.7197543036659009	0.009200000000000002
1.7201314847717553	0.009232257703981044
1.720304	0.009247055950368082
1.7208581349101608	0.009294909795888564
1.7213640000000001	0.00933883094317445
1.7215854031675308	0.00935786970121302
1.7220735211626665	0.0094
1.7223129853704828	0.00942074930327469
1.722424	0.009430388628665031
1.7230361734893636	0.009483982169338337
1.723484	0.009523399101530954
1.7237602125098284	0.009547478102587569
1.7243599995694916	0.0096
1.7244851295294576	0.00961099981077644
1.724544	0.009616181853808385
1.7252045258083	0.00967488868538574
1.7256040000000001	0.009710585029101857
1.7259250146462999	0.009738995278156994
1.7266108232989794	0.009800000000000003
1.7266468020959593	0.009803212746668257
1.726664	0.009804749611807422
1.7273621088568205	0.009867827582191487
1.727724	0.009900703137974531
1.7280787362634396	0.00993261829527549
1.728784	0.009996409864519834
1.7287967244315299	0.009997575124558239
1.7288231847592321	0.010000000000000004
1.729792562073486	0.01008886652819217
1.729844	0.010093618796444022
1.7307997384508897	0.010180949038542872
1.730904	0.010190552046200474
1.7318064433078884	0.010274705266410295
1.731964	0.010289515828584048
1.7328136145541326	0.010368493104068758
1.7330240000000001	0.010388207731860695
1.7338203875392184	0.01046385380527823
1.734084	0.010489097217159434
1.7348274913322763	0.01055949070783538
1.735144	0.010589702196381019
1.7358342852895925	0.010656569603745399
1.736204	0.010692678238331156
1.736841261389861	0.010754204074308493
1.7372640000000001	0.01079535512492076
1.7378480314674873	0.010853117648945476
1.738324	0.010900584102770967
1.7388548212290533	0.010952903914639073
1.739384	0.011005497212487754
1.7398615245937654	0.011053771902196243
1.740444	0.011113152139361445
1.740868070522255	0.011155870896528664
1.741504	0.011220472357426898
1.7418746661110533	0.011258816766651436
1.742564	0.011330734016590648
1.7428809114579877	0.011363397151048659
1.743624	0.011440639911822002
1.74388735976153	0.011468548596302554
1.7446840000000001	0.011553698040906979
1.7448932481463197	0.011575787836722513
1.745744	0.011666377026939484
1.7458995110209239	0.011683277264936915
1.746804	0.011782431567624093
1.7469049860733705	0.011793362778837241
1.747864	0.011898081129085714
1.7479110265786355	0.011903327813256152
1.7487705324069782	0.011999999999999999
1.7489145668909523	0.012016473034168732
1.7489240000000001	0.012017558010935655
1.749910230972419	0.012129427479728793
1.749984	0.012137879560654251
1.7509046420347112	0.012245674903339086
1.751044	0.01226215759264755
1.7518996644497673	0.012361937332343581
1.752104	0.012386008425783713
1.7528936544325362	0.012481177379532221
1.753164	0.01251409447014239
1.7538879665902416	0.012600977186188172
1.754224	0.012641721593402759
1.7548814958805494	0.012723375340177671
1.755284	0.012773882813574111
1.7558750274612223	0.012846958115645592
1.7563440000000001	0.012905550348731618
1.756868057206671	0.01297268796211869
1.757404	0.013042073270828161
1.7578607357605176	0.013100317337593773
1.758464	0.01317806445278529
1.758853227829907	0.013229561145586278
1.759524	0.013319257226394127
1.7598449783587389	0.013361520845119306
1.7605840000000001	0.013459876615891552
1.7608368953329736	0.013494470148718333
1.761644	0.013606071515256515
1.7618276398556936	0.013631066272149248
1.762704	0.013751647450493534
1.762818945048479	0.013767922452381511
1.763764	0.013903203674981825
1.7638086021368424	0.013909486040043582
1.7644454079322578	0.013999999999999993
1.764795259502725	0.014050779246424833
1.764824	0.014054986884966232
1.7657725477173993	0.014197946043748483
1.765884	0.014214949705483537
1.7667507935969273	0.014344923580046059
1.766944	0.01437425294971393
1.767727189886856	0.014496799969257174
1.7680040000000001	0.014540651922001392
1.7687039591843299	0.014649595960222325
1.769064	0.01470633664019561
1.769679423623026	0.01480643605534727
1.770124	0.014879659032604358
1.7706546060324435	0.01496548698235201
1.771184	0.015052207212994058
1.7716291000069377	0.015127558305284835
1.7722440000000002	0.015232985883037384
1.7726025784039738	0.01529334124140039
1.773304	0.015412924480551005
1.7735760649172774	0.015460925185250336
1.774364	0.01560174360455268
1.7745477144903914	0.015633962865472313
1.7754240000000001	0.015789650371044087
1.7755201584584799	0.015807355214298793
1.776484	0.015987152250206922
1.7764898457253344	0.01598822187922303
1.7765537379132004	0.015999999999999997
1.777449321005584	0.016169214263035494
1.777544	0.016187350989048218
1.7784046623545904	0.016358347839586253
1.778604	0.01639852039233205
1.7793609247676692	0.0165480000461354
1.7796640000000001	0.016608717773861137
1.7803148688774508	0.016744163758972187
1.780724	0.016830542388396527
1.7812685476960803	0.016943152285317592
1.781784	0.01705130845322364
1.7822210644964995	0.0171467194244153
1.782844	0.01728471219557754
1.7831719693284709	0.017355840788054307
1.7839040000000002	0.01751696162264209
1.7841230343743717	0.01756719985543069
1.784964	0.017762973113815157
1.7850709588041496	0.01778733906590716
1.7859907948294738	0.018000000000000002
1.7860201077615263	0.018006965110010095
1.786024	0.018007898400939193
1.7869508644884136	0.018239781221083065
1.7870840000000001	0.018273624847917738
1.7878834125772065	0.01847231807374588
1.788144	0.018538137421159
1.788812327048728	0.018714577427970103
1.789204	0.018819668737527925
1.7897409959384911	0.018960476766734374
1.790264	0.01909987380300373
1.7906680706446634	0.0192126512190416
1.791324	0.019398759831468573
1.791592557606817	0.0194731877108247
1.792384	0.01969619452971697
1.7925178107340092	0.019735754233419136
1.793397118584712	0.02
1.7934373297274993	0.02001199878408411
1.793444	0.02001400532216673
1.794349317276379	0.02028011017659967
1.794504	0.020326297472682876
1.7952555635399046	0.020562425785028406
1.7955640000000002	0.020660884463189467
1.7961624621660934	0.02084744856388492
1.796624	0.020993646622842685
1.7970666836595794	0.021141510608685746
1.797684	0.0213510692692151
1.7979680700710525	0.021445186571579386
1.7987440000000001	0.021706480962356577
1.798870362254803	0.0217514529556543
1.7995587058749365	0.022
1.7997620818952766	0.022075830145841347
1.799804	0.022091624257550766
1.800644295288949	0.022400363339543563
1.800864	0.022482507663302894
1.8015198028952573	0.02274218249249559
1.801924	0.022905088347503797
1.8023948804171208	0.023090032803273923
1.802984	0.02332556866029985
1.803268360662003	0.023446277559762384
1.804044	0.02378153225519686
1.8041356543713765	0.023820112119328683
1.8045573886416344	0.024000000000000007
1.8049970815519085	0.024194551300908248
1.805104	0.024242545514477624
1.805840106817112	0.02459422473749364
1.806164	0.0247520021505957
1.8066841685026291	0.024998543923196254
1.807224	0.025259445666231964
1.8075254073399414	0.025414926794077464
1.808284	0.025814105433519134
1.8083592808054738	0.025852619610408807
1.8086436517260769	0.025999999999999995
1.8091842980451422	0.026291923735969336
1.809344	0.026379658978662967
1.809991632179532	0.026760488346269307
1.8104040000000001	0.02700822960396991
1.8107984358225189	0.02723841374472594
1.811464	0.02763526880803371
1.8116049179014055	0.02772549789425215
1.812026738529194	0.028000000000000004
1.8123891905927916	0.028246764863185957
1.812524	0.028340060718371626
1.8131663860902123	0.02877151983921236
1.813584	0.029058604808413102
1.8139364434131995	0.02931964240354014
1.814644	0.02985635290313397
1.8146975047975713	0.02989570671674102
1.8148374529357802	0.029999999999999995
1.8154455443018305	0.03047581930585671
1.815704	0.030682694688342185
1.8161768212024565	0.031091920549735155
1.816764	0.03161348627724215
1.816902007695211	0.031732241608578966
1.817207771748371	0.03200000000000001
1.8176182704090602	0.03237874546640991
1.817824	0.032572599859342605
1.8183093981249177	0.03306909401066341
1.8188840000000002	0.0336737468166809
1.8189943364696979	0.0337861193003161
1.8192007961211938	0.033999999999999996
1.819667319970232	0.03451106339317738
1.819944	0.0348218131700538
1.8203184939538972	0.03528031250760195
1.8208894047236899	0.036000000000000004
1.820955738447761	0.036088729212211894
1.821004	0.03615429580899343
1.8215764808187336	0.03690642805599138
1.8220640000000001	0.037568491402403974
1.8221902062662296	0.03775616525472551
1.8223510655357615	0.038000000000000006
1.8227642168068818	0.038667367705733334
1.823124	0.03926670752627987
1.8233314201383413	0.03960052652610419
1.8235736954752777	0.04000000000000001
1.8238865283603456	0.040551453097036096
1.824184	0.0410915174859666
1.8244157268080397	0.041554407426333095
1.8246329545121787	0.041999999999999996
1.8249124301235946	0.04261563315916031
1.825244	0.04337040919425149
1.8253967366956707	0.04370604875645744
1.8255272462308976	0.044000000000000004
1.8258643348987487	0.04481878075062792
1.826304	0.045930635238456474
1.8263186808778442	0.04597168873354421
1.8263286123469789	0.04599999999999999
1.8267189711249678	0.04720688165343941
1.8269651071766415	0.048
1.8271031544621283	0.04848461425387262
1.827364	0.04943455828033148
1.8274680248728765	0.04980009395722514
1.8275233138490292	0.05000000000000001
1.827860866322099	0.05105274583731607
1.828153060794576	0.052
1.828246166069286	0.052330288455641874
1.828424	0.05298064873588666
1.8285944569757588	0.05367326839117523
1.8286724549601712	0.054
1.828905765857003	0.055081986481784355
1.8290956429271128	0.05600000000000001
1.829195052842852	0.05653824386702639
1.8294533458501794	0.058
1.8294602116256962	0.05804414400040867
1.829484	0.05820215482993052
1.8297001120424834	0.05958672045537664
1.829761633092464	0.06
1.8299130145238138	0.06118263073176193
1.830012080872967	0.06199999999999999
1.830096825077382	0.06283598949357824
1.8302076374791072	0.06399999999999999
1.8302495967810068	0.06454931914701632
1.8303522869993776	0.06599999999999999
1.8303695109639662	0.06632513310599455
1.8304497395134498	0.068
1.8304548942608643	0.0681659011054
1.8305034492824408	0.07
1.830504233995334	0.07007401743132467
1.8305166319736854	0.07200000000000002
1.8305161917701624	0.07205177145505977
1.8304922809024426	0.07400000000000001
1.8304896151256371	0.07410132009789697
1.830433182296167	0.07600000000000001
1.8304235471304486	0.07622466203146816
1.8303419296028254	0.07800000000000001
1.8303172337855558	0.0784236135503123
1.8302209368753264	0.07999999999999999
1.8301701291479102	0.0806997861507152
1.830072451270929	0.082
1.8299818981151286	0.08305456591996467
1.8298985647085715	0.084
1.82975241685165	0.08548909488794046
1.8297012247291795	0.08600000000000002
1.829484	0.08798366314254137
1.8294823074952962	0.08800000000000002
1.8294818525616547	0.0880040065047587
1.8292518486873655	0.08999999999999998
1.8291823410595194	0.0905647000955428
1.829003484208352	0.092
1.8288452077205182	0.09320011470069954
1.8287386103251977	0.09400000000000001
1.8284712461202675	0.09590995694987015
1.8284585288262998	0.09600000000000002
1.828424	0.09623125604901525
1.828140916597131	0.09800000000000002
1.8280123249190232	0.09877195014405177
1.827806466593656	0.10000000000000002
1.827364	0.10276505684443624
1.8271036090040211	0.10458057424678305
1.826304	0.11015972093752853
1.8254111589698705	0.1165989366765112
1.825244	0.11779919944981902
1.8249669148692238	0.12000000000000001
1.824184	0.12341136057566049
1.8239288151803719	0.12453689762567281
1.823124	0.12797570235283173
1.822530642694438	0.13081457069968158
1.8220640000000001	0.1329847149396419
1.8211316455513102	0.13742516943254507
1.821004	0.13801365372540558
1.8206131239090886	0.13999999999999999
1.819944	0.14230641900870372
1.8197826897683629	0.14287400505418993
1.8188840000000002	0.14589718520172573
1.8184735237319085	0.14742968561420638
1.817824	0.14975459199502775
1.8171606032586023	0.15220259697831187
1.816764	0.1536009776579588
1.8158441001479355	0.15720095855102612
1.815704	0.1577262480248332
1.8151137675234599	0.16000000000000003
1.814644	0.1613663370263346
1.8145509433734166	0.16166299683064234
1.813584	0.1645980549750179
1.813276163455136	0.16556757219947899
1.812524	0.16781697538919846
1.812003037375094	0.16953529503626646
1.811464	0.1712274098459562
1.8107282281071753	0.17363057281253755
1.8104040000000001	0.1746358567812844
1.809449658821647	0.17789908613912228
1.809344	0.1782428081566484
1.8088230141433113	0.18000000000000002
1.808284	0.18146296478613486
1.808186573902423	0.18175155729972708
1.807224	0.18445796592762417
1.8069310718393143	0.1853179404808426
1.806164	0.18745108833525628
1.8056764777760927	0.18893725152187943
1.805104	0.19059342630528422
1.8044199815608746	0.19266367174201557
1.804044	0.19374151848663482
1.8031607699783065	0.196516620762951
1.802984	0.19704365426427672
1.8020369027180778	0.2
1.801924	0.20079676069245467
1.8018504306688654	0.20132738666066155
1.800864	0.20853009312967252
1.8001055420858934	0.21411522615726916
1.799804	0.21636116925316953
1.7993307828410026	0.22000000000000006
1.7987440000000001	0.22309961055410815
1.7985049578419754	0.22435948514587994
1.797684	0.228677978632617
1.7970197990285528	0.23232779484425478
1.796624	0.234499524660198
1.7956271687700458	0.24000000000000005
1.7955640000000002	0.24025547814328832
1.795545677837998	0.24033228010105365
1.794504	0.24464013033215298
1.7941763626314142	0.246011792680413
1.793444	0.24903449313521858
1.7928095729612936	0.25177750239836744
1.792384	0.2535925536159645
1.7914439531301316	0.2576555799539311
1.791324	0.2581666460598803
1.790910240614741	0.26
1.790264	0.2622184215942459
1.790113893943365	0.2627429093157615
1.789204	0.2658441611005901
1.7888102279377052	0.26725719946012433
1.788144	0.2695908656050461
1.7875049908961205	0.27187891189881674
1.7870840000000001	0.27334934351028184
1.7861984703045732	0.2766053688325189
1.786024	0.27723156030321616
1.7852682323714375	0.27999999999999997
1.784964	0.2809028229989565
1.7849043489039036	0.28108922643351325
1.7839040000000002	0.2841144794017725
1.7836345200305999	0.2849544695560921
1.782844	0.28733768287166545
1.7823651104724207	0.2888649795584083
1.781784	0.29065873916491464
1.7810943738519427	0.29285444888899687
1.780724	0.2939951164486637
1.7798218257024112	0.2969340250245889
1.7796640000000001	0.2974316884075529
1.778873520047188	0.30000000000000004
1.778604	0.30073417910374156
1.7785563611846376	0.30087141562321623
1.777544	0.3036757973202305
1.7773071744140803	0.3043571034918897
1.776484	0.30663308141382567
1.7760579519993966	0.30788384229726307
1.7754240000000001	0.3096738444899756
1.7748070110005123	0.31148403814967385
1.774364	0.3127335058722181
1.77355444996017	0.31515741698685257
1.773304	0.3158788010823933
1.7723015527312578	0.3188806436347352
1.7722440000000002	0.31904635709991014
1.771930644989877	0.32000000000000006
1.771184	0.3219563731840301
1.7710588720438893	0.32229827734412464
1.770124	0.32474298411169106
1.7698214743964693	0.3255849317247865
1.769064	0.32760389352142416
1.7685818767182417	0.3289464895086978
1.7680040000000001	0.3304870802379696
1.767340956498046	0.33236789369723546
1.766944	0.33344663230967214
1.7660988848666506	0.3358469999465915
1.765884	0.3364314881887177
1.76485432093156	0.3394109012194983
1.764824	0.3394949781292613
1.7646490351777762	0.3400000000000001
1.763764	0.342246162714403
1.763620959871612	0.3426326133480456
1.762704	0.34499938060170265
1.7623872747109768	0.34585665782699554
1.761644	0.34777811755648247
1.761152512187846	0.3491313214297395
1.7605840000000001	0.350627306046904
1.7599159503345432	0.3524711874030032
1.759524	0.3535048446843495
1.7586773412278385	0.35588228839904934
1.758464	0.3564550649847329
1.7574377311940765	0.35934579537110584
1.757404	0.3594366153003262
1.7572066422152504	0.36000000000000004
1.7563440000000001	0.36220222771213895
1.7562041522663365	0.3625771280082466
1.755284	0.3649309681351207
1.7549716261343202	0.36578188994490785
1.754224	0.36772651147983476
1.753736786888025	0.36905851891396424
1.753164	0.37055352948946724
1.75250018490229	0.37239798095825066
1.752104	0.37344959251206655
1.7512619384215786	0.37579918133220297
1.751044	0.376380021041016
1.7500211144132105	0.3792813070808509
1.749984	0.37938191906685054
1.7497663286422291	0.38000000000000006
1.7489240000000001	0.38216850150850495
1.7487859973438056	0.3825461071244483
1.747864	0.3849555094204655
1.7475499514094226	0.38581887852655716
1.746804	0.38777729925786947
1.7463122882283075	0.38915010232927577
1.745744	0.390666177983691
1.7450724749768436	0.39255092800489005
1.7446840000000001	0.3935927297765777
1.7438303111066342	0.39602651782365766
1.743624	0.3965888480007737
1.7425865421793516	0.3995639123633089
1.742564	0.39962571288318505
1.7424350218740547	0.4
1.741504	0.4024773492811106
1.741346012248229	0.4029193748439458
1.740444	0.4053322344314754
1.7401047164418615	0.4062957105919309
1.739384	0.4082535717371616
1.7388608627757671	0.40974857759266525
1.738324	0.41121628722828363
1.7376147349460311	0.41327404617870783
1.7372640000000001	0.4142480385774724
1.7363665203189609	0.4168698871149365
1.736204	0.417324351638912
1.7353014665173976	0.42000000000000004
1.735144	0.42043215688029656
1.7351162413965744	0.42051197110785865
1.734084	0.4233546427969197
1.7338689925555468	0.4239818728218109
1.7330240000000001	0.4263440820980661
1.7326188454039129	0.4275347847586794
1.731964	0.42937918141423614
1.731366361788316	0.43116167865451527
1.730904	0.43248398813020994
1.730111382794639	0.43486696196765906
1.729844	0.43563786409519983
1.7288534437817404	0.4386610683657829
1.728784	0.4388644248001563
1.728414051337491	0.44000000000000006
1.727724	0.4419762018289301
1.7275963300751365	0.44236204141053126
1.726664	0.4450680223386333
1.726337672697761	0.44606267377562786
1.7256040000000001	0.44821063032038194
1.7250764753470407	0.44984217677579574
1.724544	0.4514248009444523
1.723812408144331	0.4537083036950535
1.723484	0.45469355252557947
1.722545203646789	0.4576678665305629
1.722424	0.4580371381045861
1.7218093711043159	0.45999999999999996
1.7213640000000001	0.4613360416082256
1.7212769440190072	0.4616106734173623
1.720304	0.4645656867001988
1.7200074100514788	0.4655105442132884
1.719244	0.4678525228310356
1.718734973463301	0.46949807568101665
1.718184	0.471214101731205
1.717459276718668	0.4735817505249926
1.717124	0.4746372939818205
1.7161800984563187	0.4777677250759613
1.716064	0.4781389513678385
1.7155079780714835	0.4800000000000001
1.715004	0.48159371498410697
1.7148991853391617	0.4819414599956188
1.7139440000000001	0.48500083708414404
1.7136160109454097	0.4861014728076172
1.712884	0.4884735713078686
1.712329373282547	0.4903627917367416
1.711824	0.4920259189902304
1.7110389837733655	0.49473294480821395
1.710764	0.49564935264732984
1.709744566512417	0.49921947497314095
1.7097040000000001	0.49935683559532007
1.7095220752347873	0.5
1.708644	0.5067391083500767
1.708022652364724	0.5116282969983059
1.707584	0.5150797138897633
1.7069708448957415	0.52
1.706524	0.5230507577786279
1.706261635967637	0.5248801980498683
1.705464	0.5304220542537799
1.7045715438916667	0.5367883554717112
1.704404	0.5379794783038119
1.7041252604283563	0.54
1.703344	0.5448984627944733
1.702943242383991	0.5474760804115198
1.7022840000000001	0.5516888154346078
1.701330350153222	0.5579604076718225
1.701224	0.5586554766273053
1.701022608433475	0.56
1.700164	0.5650313104129958
1.6997657352678484	0.567432242147701
1.699104	0.5713862333341994
1.6982041147000442	0.5769337854879094
1.698044	0.5779124521565073
1.6977107381413108	0.5800000000000001
1.696984	0.5840472770165972
1.6966701819698427	0.5858506061660531
1.695924	0.5900926628535847
1.6951425667987834	0.5946781684530347
1.694864	0.5962959051431606
1.6942464581959609	0.6000000000000001
1.693804	0.6023861544988236
1.6936212962528108	0.6034006328303644
1.692744	0.6082130554017959
1.6921142102816362	0.6118036766925212
1.691684	0.6142280983839586
1.6906933589137565	0.6200000000000001
1.6906240000000001	0.6203669220610203
1.6905959750488866	0.6205206416366097
1.689564	0.6261088400544378
1.689097341174278	0.6287266965227579
1.688504	0.6320141380586511
1.6875817009486647	0.6373658428632676
1.687444	0.6381555915170981
1.687132407562815	0.6400000000000001
1.686384	0.644056406513308
1.6860711355931903	0.6458392206533395
1.685324	0.6500448902427286
1.6845476897057807	0.6545869072274904
1.684264	0.6562273938283427
1.6836480071403108	0.6600000000000001
1.6832040000000001	0.6625092564395331
1.6830075488390754	0.6636616942377033
1.682144	0.6686688157627366
1.6814522870556896	0.6729834016977213
1.681084	0.6752573656034406
1.6803477572645185	0.6800000000000002
1.680024	0.6819376531602784
1.6798637380696355	0.6829867354512335
1.6789640000000001	0.6888243381522913
1.6782265119790776	0.6938533910459381
1.677904	0.6960349709292005
1.6773925367330356	0.7000000000000001
1.676844	0.7039773607844935
1.676483945464392	0.7067303918278324
1.675784	0.7120541112735371
1.674980912236987	0.7200000000000001
1.674724	0.7223935293045057
1.674452925698646	0.725062577293584
1.673664	0.7328329593522347
1.6733138488332497	0.7400000000000001
1.672604	0.7538407563718952
1.6722627258327722	0.7600000000000001
1.6715440000000001	0.7723829569968952
1.6714732378108814	0.7800000000000001
1.6714575003157788	0.7816131623198537
1.6712792522927062	0.8
1.6712179485776957	0.8060994070122042
1.6710790679797134	0.82
1.6709672810367586	0.8308216936586842
1.6708730036156993	0.8400000000000001
1.6707058978975773	0.8557742121283085
1.6706613699200519	0.8600000000000002
1.670484	0.8763155840925361
1.6700389252501753	0.8800000000000001
1.669424	0.8849115624973061
1.6689945280875365	0.8880491217740724
1.668364	0.8926163413831735
1.667316999026475	0.8997520033031561
1.6673040000000001	0.8998396623816791
1.667279025503855	0.9
1.666244	0.906418258226162
1.6657401341036255	0.9094521004904164
1.665184	0.9127541582959077
1.6642052996704744	0.9184504313115479
1.6641240000000002	0.9189164827697108
1.6639318570372565	0.9200000000000002
1.663064	0.9247348077365579
1.6627083836071193	0.9266618552451571
1.662004	0.9304136111649323
1.6612322595714957	0.9345184907368705
1.660944	0.9360243745911072
1.6601839484421261	0.9400000000000001
1.6598840000000001	0.9415205864414529
1.65977223214131	0.9420890242666805
1.658824	0.9468195471417454
1.6583273192391774	0.9493189216515454
1.657764	0.9520980564934632
1.6568902018011804	0.9564562028703067
1.656704	0.9573662668543604
1.6561710332234387	0.96
1.6556440000000001	0.9625282649847163
1.655461428453224	0.9634154152865312
1.654584	0.9675906990586886
1.6540393813604772	0.9702243099598554
1.653524	0.9726641104437309
1.652620850415223	0.9770144993772879
1.6524640000000002	0.9777539179885021
1.6519953801970897	0.9800000000000001
1.651404	0.9827560379014485
1.651206695153652	0.9836921927546489
1.650344	0.9876969687032637
1.6497957214578096	0.9902944260298773
1.649284	0.9926657880932245
1.6483860740025726	0.9969157720353995
1.6482240000000001	0.9976659972051545
1.6477298166990895	1.
1.647164	1.0046502395783607
1.6471354530336393	1.0049221945342668
1.646104	1.0134089849090295
1.6460220635807439	1.0141929615485394
1.645044	1.0222707118322272
1.6449085393149965	1.0235729890515826
1.6439840000000001	1.031240888419743
1.6437948525024657	1.0330686526042587
1.642924	1.0403248664382136
1.6426809773974624	1.0426861757080368
1.641864	1.0495279194391727
1.6415668899128484	1.052431678941581
1.6408040000000002	1.0588552761399561
1.640452567341981	1.062311222743911
1.639744	1.0683121500537798
1.6393379881222918	1.0723308451753966
1.638684	1.0779037661338582
1.6382231316326499	1.0824965957105375
1.637624	1.0876353850482963
1.6371079780182871	1.0928145659059396
1.6365640000000001	1.0975123255881103
1.6359925080383293	1.1032909176258519
1.635504	1.1075399856220813
1.6348767029319382	1.113931909383751
1.634444	1.1177238619429184
1.6337605442998364	1.1247439212626442
1.633384	1.1280695692951592
1.6326440139985774	1.1357334788024058
1.632324	1.1385828588327296
1.631527094045393	1.1469072761846637
1.631264	1.1492696362208816
1.6304097665318327	1.1582721990008547
1.630204	1.1601359795711776
1.6292920135446995	1.1698353468543785
1.6291440000000001	1.1711881573780856
1.6281738170930304	1.181604056021149
1.628084	1.1824326466102246
1.6270551590400726	1.1935859223727232
1.627024	1.1938761510976739
1.6264633626420897	1.2
1.625964	1.2027146519023992
1.6259478222593313	1.2028265044025677
1.6249040000000001	1.208526385944914
1.6248533076247014	1.2088790243717107
1.623844	1.2144238051590928
1.6237584492528587	1.2150227351930873
1.622784	1.2204098264455057
1.622663234854256	1.2212608987602789
1.621724	1.226487472411166
1.621567651814258	1.227596899658649
1.620664	1.232659879268193
1.620471687160507	1.234034254612012
1.619604	1.2389303050127842
1.619375327530251	1.2405766222847063
1.618544	1.245302137929689
1.618278559137436	1.2472278134968637
1.6174840000000001	1.2517789054680686
1.6171813677393578	1.2539918019117597
1.616424	1.258364283535785
1.6160837386026894	1.2608727352559077
1.615364	1.2650621062608773
1.614985656468702	1.2678749471350734
1.614304	1.2718763762712497
1.6138871055174986	1.275002969512613
1.6132440000000001	1.2788112755463061
1.612788069331084	1.2822615459204305
1.612184	1.2858711768975701
1.6116885308550897	1.2896556454775174
1.611124	1.2930606561391351
1.6105884723589732	1.2971904777964658
1.610064	1.300384505013241
1.6094878753945032	1.3048715088645924
1.609004	1.3078477449412689
1.6083867207523346	1.3127044779934427
1.607944	1.315455641676184
1.6072849884164744	1.3206954159385336
1.606884	1.3232137209388584
1.6061826575164206	1.3288506643003626
1.6058240000000001	1.3311277851279888
1.6050797062767503	1.3371768963280306
1.604764	1.3392039312014203
1.6039761119639167	1.345681139258416
1.603704	1.3474485698357621
1.6028718508299968	1.3543707983369444
1.602644	1.355868445981441
1.6017668980531174	1.3632536826806503
1.6015840000000001	1.3644706609416701
1.6006612276742571	1.3723380331607518
1.600524	1.3732626961166337
1.5995548125301111	1.3816325525004916
1.599464	1.3822524385684323
1.5984476241816672	1.3911464378049203
1.598404	1.3914482085784232
1.597439595793227	1.4
1.597344	1.4005316869196454
1.5973408556587294	1.4005546528388266
1.596284	1.406490037443803
1.5962456874002457	1.4067732268652877
1.595224	1.412580584521507
1.5951498680796254	1.413135307172609
1.5941640000000001	1.4188089569168743
1.594053371253499	1.4196473178049038
1.593104	1.4251810982058388
1.5929561691208807	1.4263160590444657
1.592044	1.4317032887129482
1.5918582324362396	1.4331487349152081
1.590984	1.4383821692705383
1.5907595304159812	1.4401529830903923
1.5899240000000001	1.4452247669821112
1.5896600306377238	1.447336907456642
1.588864	1.4522385231924757
1.5885596989316924	1.4547091136164887
1.587804	1.4594313238905745
1.587458499263474	1.4622787476460206
1.5867440000000002	1.4668115327974676
1.586356393607305	1.470055538463376
1.585684	1.4743880274219534
1.585253341808964	1.4780498442084609
1.584624	1.4821702384004318
1.5841493014372428	1.486272703085355
1.583564	1.4901681924764936
1.5830442276228502	1.4947358891773992
1.5825040000000001	1.4983925595199414
1.5819380728834769	1.5034519738120917
1.581444	1.5068547040355413
1.5808307869335914	1.512434393130195
1.580384	1.5155667416696006
1.5797223164773813	1.5216975226025022
1.579324	1.524541601288849
1.5786126049830478	1.5312567593405921
1.5782640000000001	1.5337930932822048
1.5775015924364584	1.5411286131669995
1.577204	1.543335984823754
1.5763892150719017	1.5513308075484615
1.576144	1.5531860829363735
1.575275405077413	1.5618823916567193
1.5750840000000002	1.5633603263124451
1.5741600902718098	1.5728038650088938
1.574024	1.5738768869835942
1.5730431937502092	1.5841173163586946
1.572964	1.5847552830887974
1.5719246334943617	1.595846578766853
1.571904	1.5960165041735654
1.5715380662787586	1.6
1.5708440000000001	1.6054285086808577
1.5708116580384843	1.6057602829253546
1.569784	1.613963323017055
1.5697009472343466	1.614833937454038
1.568724	1.6228047243373425
1.5685885894807188	1.6242560802165897
1.567664	1.631971194092891
1.5674744907245899	1.6340492805171178
1.566604	1.6414826921866386
1.5663585498528532	1.6442380498244127
1.565544	1.651360806540253

==> Figs/CrossSection_vs_E.dat <==
3	0
4	1.84649e-13
5	3.38361e-08
6	6.66967e-08
7	1.07426e-07
8	1.60628e-07
9	2.3113e-07
10	3.18697e-07
11	4.24609e-07
12	5.53969e-07
13	7.04225e-07
14	8.7633e-07
15	1.08103e-06
16	1.31627e-06
17	1.57827e-06
18	1.87208e-06
19	2.20594e-06
20	2.57084e-06
21	2.98288e-06
22	3.42274e-06
23	3.91759e-06
24	4.43157e-06
25	5.00168e-06
26	5.6505e-06
27	6.31863e-06
28	7.02811e-06
29	7.81259e-06
30	8.64235e-06
31	9.55691e-06
32	1.04521e-05
33	1.14767e-05
34	1.25228e-05
35	1.36492e-05
36	1.48696e-05
37	1.61325e-05
38	1.74348e-05
39	1.88245e-05
40	2.02729e-05
41	2.17325e-05
42	2.33768e-05
43	2.50507e-05
44	2.68619e-05
45	2.85998e-05
46	3.05088e-05
47	3.251e-05
48	3.45268e-05
49	3.66132e-05
50	3.90133e-05
51	4.12537e-05
52	4.35319e-05
53	4.60151e-05
54	4.85541e-05
55	5.12851e-05
56	5.37909e-05
57	5.68117e-05
58	5.97319e-05
59	6.26517e-05
60	6.54315e-05
61	6.88134e-05
62	7.20488e-05
63	7.54202e-05
64	7.88788e-05
65	8.23075e-05
66	8.58022e-05
67	8.92699e-05
68	9.35411e-05
69	9.70455e-05
70	0.000100658
71	0.000105368
72	0.000109418
73	0.000113892
74	0.000117775
75	0.000122359
76	0.000126997
77	0.000131351
78	0.00013566
79	0.000140649
80	0.000145693
81	0.0001506
82	0.000155224
83	0.000160345
84	0.000165203
85	0.000171094
86	0.000175618
87	0.000181804
88	0.000187008
89	0.000191307
90	0.000197863
91	0.000203311
92	0.000208908
93	0.000215266
94	0.000220093
95	0.000226535
96	0.000232896
97	0.000239085
98	0.00024543
99	0.000250731
100	0.000256702
101	0.000262811
102	0.000269209
103	0.000276196
104	0.000281631
105	0.000288316
106	0.000294036
107	0.000299938
108	0.000307333
109	0.000313738
110	0.00031868
111	0.000326197
112	0.000332074
113	0.000338301
114	0.000344903
115	0.000350678
116	0.00035731
117	0.000363375
118	0.00037001
119	0.000374367
120	0.000380571
121	0.000387736
122	0.00039344
123	0.000399666
124	0.000403017
125	0.000410497
126	0.000415432
127	0.000418701
128	0.000426365
129	0.000431337
130	0.00043522
131	0.000438348
132	0.000443783
133	0.000448289
134	0.00045164
135	0.0004533
136	0.000457608
137	0.000460791
138	0.000467472
139	0.000470233
140	0.0004728
141	0.000476603
142	0.000479514
143	0.000483584
144	0.000486982
145	0.000491953
146	0.000490676
147	0.000494007
148	0.000498142
149	0.000501043
150	0.000503028
151	0.000507798
152	0.000512471
153	0.000512561
154	0.000515635
155	0.000519617
156	0.000522098
157	0.000526067
158	0.000527159
159	0.000530871
160	0.000534781
161	0.000534903
162	0.000539841
163	0.000543218
164	0.000545016
165	0.000548759
166	0.00054965
167	0.000552963
168	0.000556042
169	0.00055786
170	0.000560946
171	0.000562592
172	0.000565091
173	0.000569551
174	0.000571229
175	0.000575398
176	0.000576734
177	0.000579811
178	0.000582019
179	0.000584247
180	0.000588819



==> Figs/MuFlux.dat <==
0.42	21152.1	769.007
1.26	44486.6	1063.13
2.1	49205.3	979.335
2.94	42587.5	760.458
3.78	36449.9	626.992
4.62	31458.4	519.108
5.46	22744.8	399.966
6.3	16562.3	308.485
7.14	10734	231.956
7.98	6970.13	169.498
8.82	4810.38	135.301
9.66	3045.46	102.065
10.5	1901.21	72.4586
11.34	1248.22	56.3332
12.18	909.532	46.8082
13.02	677.326	37.4239
13.86	566.448	33.114
14.7	452.53	27.8034
15.54	370.484	24.6688
16.38	320.3	21.7607
17.22	266.078	19.0441
18.06	231.089	17.4203
18.9	226.228	17.0667
19.74	207.728	15.8911
20.58	179.596	14.8378
21.42	184.525	14.534
22.26	140.021	12.4493
23.1	130.535	11.9239
23.94	100.734	10.4297
24.78	105.452	10.5162
25.62	99.9074	10.2126
26.46	92.8689	9.74092
27.3	82.7439	9.13972
28.14	82.5615	9.11895
28.98	76.1379	8.73388
29.82	64	8
30.66	68	8.24621
31.5	50	7.07107
32.34	52	7.2111
33.18	39	6.245
34.02	47	6.85565
34.86	36	6
35.7	30	5.47723
36.54	31	5.56776
37.38	27	5.19615
38.22	20	4.47214
39.06	29	5.38516
39.9	23	4.79583
40.74	21	4.58258
41.58	15	3.87298
42.42	18	4.24264
43.26	16	4
44.1	14	3.74166
44.94	24	4.89898
45.78	18	4.24264
46.62	13	3.60555
47.46	13	3.60555
48.3	9	3
49.14	8	2.82843
49.98	12	3.4641
50.82	5	2.23607
51.66	5	2.23607
52.5	8	2.82843
53.34	6	2.44949
54.18	4	2
55.02	5	2.23607
55.86	6	2.44949
56.7	3	1.73205
57.54	0	0
58.38	5	2.23607
59.22	4	2
60.06	1	1
60.9	4	2
61.74	1	1
62.58	2	1.41421
63.42	2	1.41421
64.26	1	1
65.1	1	1
65.94	2	1.41421
66.78	2	1.41421
67.62	2	1.41421
68.46	1	1
69.3	1	1
70.14	3	1.73205
70.98	1	1
71.82	2	1.41421
72.66	1	1
73.5	0	0
74.34	0	0
75.18	0	0
76.02	1	1
76.86	1	1
77.7	0	0
78.54	0	0
79.38	0	0
80.22	0	0
81.06	0	0
81.9	0	0
82.74	0	0


==> Figs/NuTeV.dat <==
1.66	0.0324
1.6704	0.0323094480501979
1.6709279736	0.03227591402581496
1.6714559472000001	0.0322423964758117
1.6719839208	0.03220889532416749
1.6725118944000001	0.03217541049463314
1.673039868	0.03214194191072813
1.6735678416000002	0.03210848949573804
1.6740958152	0.032075053172846445
1.6746237888000002	0.03204163286459465
1.6751517624	0.032008228493683726
1.6756797360000002	0.0319748399824361
1.6762077096	0.03194146725292651
1.6767356832000002	0.031908110226978946
1.6772636568000001	0.03187476883819687
1.6777916304	0.03184144298376472
1.6783196040000001	0.03180813259900543
1.6788475776	0.0317748375992341
1.6793755512000001	0.03174155791033695
1.6799035248	0.031708293449587276
1.6804314984000002	0.031675044137903126
1.680959472	0.031641809894996514
1.6814874456000002	0.03160859064030163
1.6820154192	0.03157538629297149
1.6825433928000002	0.03154219677187479
1.6830713664	0.031509021995592676
1.68359934	0.03147586188241529
1.6841273136000001	0.03144271635033847
1.6846552872	0.03140958531706048
1.6851832608000001	0.03137646869997832
1.6857112344	0.031343366416184536
1.6862392080000002	0.03131027838246345
1.6867671816	0.03127720453086829
1.6872951552000002	0.031244144746414224
1.6878231288	0.031211098960501612
1.6883511024000002	0.031178067088646264
1.688879076	0.031145049046037793
1.6894070496000002	0.031112044747535525
1.6899350232	0.031079054107664917
1.6904629968	0.03104607702189957
1.6909909704000001	0.03101311344160444
1.691518944	0.030980163261475666
1.6920469176000001	0.030947226394663685
1.6925748912	0.030914302753965162
1.6931028648000002	0.030881392251818802
1.6936308384	0.030848494800301322
1.6941588120000002	0.03081561031112306
1.6946867856	0.03078273870643225
1.6952147592000002	0.030749879875594115
1.6957427328	0.030717033729282882
1.6962707064000002	0.03068420019909043
1.6967986800000001	0.030651379184372492
1.6973266536	0.030618570595150742
1.6978546272000001	0.030585774338566782
1.6983826008	0.030552990324294593
1.6989105744000002	0.030520218460549076
1.699438548	0.030487458655133682
1.6999665216000002	0.030454710815435434
1.7004944952	0.030421974859271624
1.7010224688000002	0.030389250671496077
1.7015504424	0.03035653816905142
1.7020784160000002	0.03032383726316125
1.7026063896	0.030291147847818358
1.7031343632000002	0.030258456630519473
1.7036623368000001	0.03022580312450926
1.7041903104	0.03019314762474839
1.7047182840000001	0.0301605032376189
1.7052462576	0.03012786986606331
1.7057742312000002	0.030095247420858683
1.7063022048	0.030062635789804344
1.7068301784000002	0.030030034877904795
1.707358152	0.029997444588551764
1.7078861256000002	0.029964864822260046
1.7084140992	0.029932295479041228
1.7089420728000002	0.02989973645839773
1.7094700464	0.02986718765931651
1.70999802	0.02983464898026292
1.7105259936000001	0.029802120319174376
1.7110539672	0.029769601573453975
1.7115819408000001	0.029737092639963894
1.7121099144	0.029704593415018965
1.7126378880000002	0.029672103773700265
1.7131658616	0.02963962365001271
1.7136938352000002	0.029607152923079177
1.7142218088	0.02957469148434138
1.7147497824000002	0.029542239227274905
1.715277756	0.02950979604476643
1.7158057296	0.02947736182910646
1.7163337032000001	0.0294449364719819
1.7168616768	0.029412519855050744
1.7173896504000001	0.029380111887666354
1.717917624	0.02934771245018149
1.7184455976000002	0.02931532142284829
1.7189735712	0.02928293871308118
1.7195015448000002	0.0292505641979152
1.7200295184	0.029218197765551797
1.7205574920000002	0.029185839312275384
1.7210854656	0.029153488704547485
1.7216134392000002	0.02912114583732979
1.7221414128	0.029088810595152278
1.7226693864000002	0.02905648283766182
1.7231973600000001	0.02902416251557814
1.7237253336	0.028991849448338394
1.7242533072000001	0.028959543526737536
1.7247812808	0.02892724465259548
1.7253092544000002	0.028894952695642417
1.725837228	0.028862667535311394
1.7263652016000002	0.028830389051240343
1.7268931752	0.028798117118989625
1.7274211488000002	0.028765851646133236
1.7279491224	0.028733592451374298
1.7284770960000002	0.02870133943871196
1.7290050696	0.028669092482832302
1.7295330432	0.028636851457593752
1.7300610168000001	0.02860461623601626
1.7305889904	0.02857238669027046
1.7311169640000001	0.02854016269166619
1.7316449376	0.028507944108299533
1.7321729112000002	0.02847573151386158
1.7327008848	0.028443523393959714
1.7332288584000002	0.02841131956296934
1.733756832	0.02837912133879542
1.7342848056000002	0.028346927870899884
1.7348127792	0.028314739024239744
1.7353407528	0.028282554663845647
1.7358687264000001	0.028250374650691697
1.7363967	0.028218198847851206
1.7369246736000001	0.02818602711637556
1.7374526472	0.028153859316306467
1.7379806208000002	0.02812169530666205
1.7385085944	0.028089534945423048
1.7390365680000002	0.028057378089788615
1.7395645416	0.028025224595479833
1.7400925152000002	0.0279930743167305
1.7406204888	0.027960927107645625
1.7411484624000002	0.02792878282079976
1.741676436	0.027896641307640944
1.7422044096000002	0.02786450241847471
1.7427323832000001	0.027832366002448247
1.7432603568	0.02780023190753404
1.7437883304000001	0.027768099980513276
1.744316304	0.027735970066959062
1.7448442776000002	0.02770384201121914
1.7453722512	0.02767171565639862
1.7459002248000002	0.027639590844342
1.7464281984	0.027607467415615296
1.7469561720000002	0.027575345209487533
1.7474841456	0.02754322406391208
1.7480121192000002	0.027511103815507545
1.7485400928000001	0.027478984299538493
1.7490680664	0.027446865349895593
1.7495960400000001	0.027414746799075577
1.7501240136	0.027382628476169655
1.7506519872000001	0.027350510214797768
1.7511799608	0.027318391839626553
1.7517079344000002	0.02728627318045483
1.752235908	0.027254154060951483
1.7527638816000002	0.027222034305608264
1.7532918552	0.027189913734165513
1.7538198288000002	0.02715779216950821
1.7543478024	0.027125669430107933
1.754875776	0.02709354533304405
1.7554037496000001	0.027061419694140113
1.7559317232	0.02702929232732502
1.7564596968000001	0.02699716304207144
1.7569876704	0.026965031624326043
1.7575156440000002	0.02693289794213313
1.7580436176	0.026900761784815885
1.7585715912000002	0.026868622915973864
1.7590995648	0.026836481180843374
1.7596275384000002	0.026804336368034417
1.760155512	0.02677218827680119
1.7606834856000002	0.0267400367050032
1.7612114592	0.02670788144855573
1.7617394328000002	0.026675722300917814
1.7622674064000001	0.026643559085618843
1.76279538	0.026611391530773396
1.7633233536000001	0.02657921945486661
1.7638513272	0.026547042643615258
1.7643793008000002	0.026514860880596576
1.7649072744	0.02648267394585371
1.7654352480000002	0.026450481621296602
1.7659632216	0.026418283682514164
1.7664911952000002	0.02638607990416941
1.7670191688	0.026353870058604126
1.7675471424000002	0.026321653915800134
1.7680751160000001	0.026289431243340003
1.7686030896	0.026257201806859032
1.7691310632000001	0.02622496536754227
1.7696590368	0.026192721687006357
1.7701870104000001	0.026160470522336797
1.770714984	0.02612821163052715
1.7712429576000002	0.02609594476568596
1.7717709312	0.02606366966779356
1.7722989048000002	0.026031386964754728
1.7728268784	0.025999094576228468
1.7733548520000002	0.02596679251558681
1.7738828256	0.02593448195012569
1.7744107992	0.025902161817815232
1.7749387728000001	0.02586983194186602
1.7754667464	0.025837492005397773
1.7759947200000001	0.025805141735532403
1.7765226936	0.025772780854206315
1.7770506672000002	0.025740409083567752
1.7775786408	0.025708026718144397
1.7781066144000002	0.025675632309988938
1.778634588	0.025643226151676888
1.7791625616000002	0.025610807379009212
1.7796905352	0.025578376837300243
1.7802185088000002	0.02554593365340194
1.7807464824	0.025513477522950197
1.7812744560000002	0.025481008186248804
1.7818024296000001	0.02544852523405737
1.7823304032	0.025416028400628243
1.7828583768000001	0.025383517365249516
1.7833863504	0.0253509918052383
1.7839143240000002	0.025318451390358904
1.7844422976	0.025285895739715195
1.7849702712000002	0.0252533246179873
1.7854982448	0.025220737633952522
1.7860262184000002	0.025188134442816534
1.786554192	0.025155514697494333
1.7870821656000002	0.02512287803257669
1.7876101392000001	0.025090224104863747
1.7881381128	0.025057552544236708
1.7886660864000001	0.025024862984443164
1.78919406	0.024992155047773742
1.7897220336000002	0.024959428357930375
1.7902500072	0.024926682531641483
1.7907779808000002	0.02489391717922048
1.7913059544	0.024861131906710278
1.7918339280000002	0.02482832631426603
1.7923619016	0.024795499996416333
1.7928898752000002	0.02476265254194445
1.7934178488	0.024729783533766786
1.7939458224	0.024696892548807473
1.7944737960000001	0.024663979157869997
1.7950017696	0.024631042925505088
1.7955297432000001	0.02459808340987508
1.7960577168	0.024565100162614373
1.7965856904000002	0.024532092728686093
1.797113664	0.024499060647342506
1.7976416376000002	0.024466003447538773
1.7981696112	0.024432920654434084
1.7986975848000002	0.0243998117847899
1.7992255584	0.02436667634791624
1.7997535320000002	0.02433351384550177
1.8002815056	0.02430032377153785
1.8008094792000002	0.02426710561174196
1.8013374528000001	0.024233858844153883
1.8018654264	0.024200582937652045
1.8023934000000001	0.024167277353714045
1.8029213736	0.02413394154298672
1.8034493472000002	0.024100574951914002
1.8039773208	0.024067177025149742
1.8045052944000002	0.02403374716120009
1.805033268	0.0240002847875361
1.8055612416000002	0.02396678931125181
1.8060892152	0.023933260118237494
1.8066171888000002	0.023899696608254178
1.8071451624000001	0.023866098156706473
1.807673136	0.02383246410895442
1.8082011096000001	0.023798793826231245
1.8087290832	0.02376508664899671
1.8092570568000002	0.023731341906031784
1.8097850304	0.02369755892677665
1.8103130040000002	0.023663736990587273
1.8108409776	0.02362987539543463
1.8113689512000002	0.02359597343422316
1.8118969248	0.023562030362916077
1.8124248984000002	0.023528045434768573
1.812952872	0.023494017888045393
1.8134808456	0.023459946944593954
1.8140088192000001	0.023425831813244483
1.8145367928	0.023391671687099935
1.8150647664000001	0.023357465743418206
1.81559274	0.02332321314334982
1.8161207136000002	0.023288913031444883
1.8166486872	0.023254564535174396
1.8171766608000002	0.023220166764374946
1.8177046344	0.023185718811046956
1.8182326080000002	0.023151219746744826
1.8187605816	0.023116668628719146
1.8192885552000002	0.023082064489752013
1.8198165288	0.023047406343890905
1.8203445024000002	0.023012693193846016
1.8208724760000001	0.022977923992089207
1.8214004496	0.022943097697448133
1.8219284232000001	0.02290821324110973
1.8224563968	0.022873269516244563
1.8229843704000002	0.022838265410716097
1.823512344	0.022803199768434326
1.8240403176000002	0.02276807142087012
1.8245682912	0.022732879169521325
1.8250962648000002	0.02269762178666508
1.8256242384	0.022662298016390955
1.8261522120000002	0.022626906584012493
1.8266801856000001	0.022591446153451412
1.8272081592	0.02255591537923548
1.8277361328000001	0.022520312903058698
1.8282641064	0.02248463728998228
1.8287920800000002	0.02244888708392924
1.8293200536	0.022413060826942447
1.8298480272000002	0.022377156982809215
1.8303760008	0.02234117399094417
1.8309039744000002	0.022305110248212346
1.831431948	0.022268964111749737
1.8319599216000002	0.022232733894784276
1.8324878952	0.02219641786539389
1.8330158688	0.022160014245538658
1.8335438424000001	0.022123521211092845
1.834071816	0.022086936878492912
1.8345997896000001	0.022050259321772354
1.8351277632	0.02201348655707446
1.8356557368000002	0.02197661654365613
1.8361837104	0.02193964718303301
1.8367116840000002	0.02190257633631645
1.8372396576	0.021865401736448152
1.8377676312000002	0.02182812111395768
1.8382956048	0.021790732109280224
1.8388235784000002	0.021753232289527115
1.8393515520000001	0.021715619140595912
1.8398795256000002	0.02167789016077933
1.8404074992000001	0.021640042506792245
1.8409354728	0.02160207354766479
1.8414634464000001	0.02156398041217851
1.84199142	0.02152576016242078
1.8425193936000002	0.021487409759880994
1.8430473672	0.021448926068435178
1.8435753408000002	0.021410305834690422
1.8441033144	0.021371545693396762
1.8446312880000002	0.021332642138439342
1.8451592616	0.021293591625031184
1.8456872352000002	0.021254390383042627
1.8462152088000001	0.02121503459895816
1.8467431824	0.021175520057886484
1.8472711560000001	0.021135842798688142
1.8477991296	0.021095998383786497
1.8483271032000002	0.02105598232042687
1.8488550768	0.021015789943781574
1.8493830504000002	0.0209754163343708
1.849911024	0.020934856429834867
1.8504389976000002	0.020894104941936532
1.8509669712	0.020853156346210343
1.8514949448000002	0.020812004894428953
1.8520229184	0.020770644552347898
1.852550892	0.02072906903582788
1.8530788656000001	0.020687271796590405
1.8536068392	0.020645245928571674
1.8541348128000001	0.020602984260181038
1.8546627864	0.02056047920053468
1.8551907600000002	0.02051772283019146
1.8557187336	0.02047470683175938
1.8562467072000002	0.020431422437691422
1.8567746808	0.020387860404643677
1.8573026544000002	0.02034401104359578
1.857830628	0.020299864104114607
1.8583586016000002	0.020255408762193863
1.8588865752000001	0.020210633575073227
1.8594145488000002	0.020165526431411333
1.8599425224000001	0.020120074480986898
1.860470496	0.020074264095887542
1.8609984696000001	0.020028080785325857
1.8615264432	0.019981509108647374
1.8620544168000002	0.019934532608422303
1.8625823904	0.019887072719511758
1.8631103640000002	0.019839293581874202
1.8636383376	0.019790992066917694
1.8641663112000002	0.019742207489972
1.8646942848	0.01969291650190762
1.8652222584000002	0.01964309393624242
1.8657502320000001	0.019592712574262997
1.8662782056	0.019541742861917635
1.8668061792000001	0.019490152710430846
1.8673341528	0.019437907127557368
1.8678621264000002	0.019384967787697237
1.8683901	0.01933129272486242
1.8689180736000002	0.019276835658534837
1.8694460472	0.01922154548282494
1.8699740208000002	0.019165365281413573
1.8705019944	0.01910823183437893
1.8710299680000002	0.01905007410773379
1.8715579416	0.01899081213501929
1.8720859152	0.018930355211344885
1.8726138888000001	0.018868599839367343
1.8731418624000002	0.018805427064541854
1.8736698360000001	0.018740698997793216
1.8741978096	0.01867425426106954
1.8747257832000002	0.018605902140572252
1.8752537568	0.018535414351305096
1.8757817304000002	0.018462513937616182
1.876309704	0.01838685935803563
1.8768376776000002	0.018308021130203765
1.8773656512	0.018225446606780177
1.8778936248000002	0.018138403954254385
1.8784215984000001	0.018045888529967934
1.8789495720000002	0.01794645517156509
1.8794775456000001	0.017837888464078994
1.8800055192	0.017716466319727436
1.8805334928000002	0.017574956483465125
1.8810614664	0.017394835522773367
1.8815894400000002	0.017028161268596485
1.89			0.1
1.66			0.1

==> Figs/SHiP_muOT.dat <==
1.6704	0.004613823623527875
1.6709279736	0.00460903492909863
1.6714559472000001	0.004604248587228366
1.6719839208	0.004599464587061253
1.6725118944000001	0.004594682917708828
1.673039868	0.004589903568249592
1.6735678416000002	0.00458512652772864
1.6740958152	0.0045803517851765105
1.6746237888000002	0.004575579329532014
1.6751517624	0.004570809149756784
1.6756797360000002	0.004566041234758378
1.6762077096	0.004561275573408988
1.6767356832000002	0.004556512154544995
1.6772636568000001	0.004551750968684904
1.6777916304	0.004546992001146541
1.6783196040000001	0.004542235242693955
1.6788475776	0.0045374806812340475
1.6793755512000001	0.0045327283061832955
1.6799035248	0.004527978105728236
1.6804314984000002	0.004523230068575882
1.680959472	0.004518484183261026
1.6814874456000002	0.004513740438278781
1.6820154192	0.004508998822084112
1.6825433928000002	0.004504259323091383
1.6830713664	0.0044995219296738945
1.68359934	0.004494786630163393
1.6841273136000001	0.004490053412849597
1.6846552872	0.004485322265979727
1.6851832608000001	0.004480593177757991
1.6857112344	0.004475866136345114
1.6862392080000002	0.004471141129857807
1.6867671816	0.0044664181485932035
1.6872951552000002	0.004461697176131343
1.6878231288	0.0044569782026761245
1.6883511024000002	0.004452261216163116
1.688879076	0.004447546204481302
1.6894070496000002	0.004442833155472506
1.6899350232	0.0044381220569308715
1.6904629968	0.0044334128939299165
1.6909909704000001	0.004428705659524506
1.691518944	0.004424000338677136
1.6920469176000001	0.004419296918985595
1.6925748912	0.004414595387997155
1.6931028648000002	0.00440989573320797
1.6936308384	0.0044051979420625005
1.6941588120000002	0.004400502001952891
1.6946867856	0.004395807901761822
1.6952147592000002	0.0043911156256905325
1.6957427328	0.004386425160983208
1.6962707064000002	0.004381736497871092
1.6967986800000001	0.0043770496219820805
1.6973266536	0.0043723645204671695
1.6978546272000001	0.00436768118006608
1.6983826008	0.004362999587880163
1.6989105744000002	0.0043583197308024076
1.699438548	0.004353641595667048
1.6999665216000002	0.004348965169248851
1.7004944952	0.004344290439812041
1.7010224688000002	0.00433961739091362
1.7015504424	0.004334946010692907
1.7020784160000002	0.004330276286472534
1.7026063896	0.004325608203114563
1.7031343632000002	0.004320939862435357
1.7036623368000001	0.004316276906968372
1.7041903104	0.0043116136667916685
1.7047182840000001	0.004306952013510571
1.7052462576	0.004302291933265171
1.7057742312000002	0.004297633413314333
1.7063022048	0.004292976437635687
1.7068301784000002	0.004288320992663771
1.707358152	0.00428366706460282
1.7078861256000002	0.004279014639246243
1.7084140992	0.004274363702315588
1.7089420728000002	0.004269714239459691
1.7094700464	0.004265066236253785
1.70999802	0.0042604196781986115
1.7105259936000001	0.004255774550719526
1.7110539672	0.004251130839165581
1.7115819408000001	0.004246488528808586
1.7121099144	0.004241847604842188
1.7126378880000002	0.004237208049427832
1.7131658616	0.004232569853141349
1.7136938352000002	0.004227932998721357
1.7142218088	0.004223297470665618
1.7147497824000002	0.00421866325376233
1.715277756	0.004214030332715599
1.7158057296	0.004209398692144393
1.7163337032000001	0.004204768316581487
1.7168616768	0.004200139189127515
1.7173896504000001	0.004195511296838044
1.717917624	0.004190884622627316
1.7184455976000002	0.004186259149395212
1.7189735712	0.004181634863920412
1.7195015448000002	0.004177011748643388
1.7200295184	0.004172389787599188
1.7205574920000002	0.004167768965977118
1.7210854656	0.004163149264707738
1.7216134392000002	0.004158530668791466
1.7221414128	0.004153913161739062
1.7226693864000002	0.004149296723507947
1.7231973600000001	0.004144681347060846
1.7237253336	0.004140067006613193
1.7242533072000001	0.00413545368657039
1.7247812808	0.004130841372912217
1.7253092544000002	0.004126230047036005
1.725837228	0.004121619691724666
1.7263652016000002	0.004117010289790368
1.7268931752	0.004112401823462998
1.7274211488000002	0.004107794279544023
1.7279491224	0.004103187632144059
1.7284770960000002	0.004098581867554077
1.7290050696	0.004093976967879118
1.7295330432	0.0040893729151060335
1.7300610168000001	0.004084769691101934
1.7305889904	0.004080167277612649
1.7311169640000001	0.0040755656562610895
1.7316449376	0.004070964808211233
1.7321729112000002	0.00406636481538678
1.7327008848	0.00406176546153085
1.7332288584000002	0.004057166720136053
1.733756832	0.0040525687794006225
1.7342848056000002	0.004047971517866816
1.7348127792	0.004043374916250349
1.7353407528	0.004038778955277456
1.7358687264000001	0.0040341836150950905
1.7363967	0.004029588876149975
1.7369246736000001	0.0040249947186001
1.7374526472	0.00402040112245927
1.7379806208000002	0.004015808067595126
1.7385085944	0.004011215533727163
1.7390365680000002	0.0040066235004632715
1.7395645416	0.004002031947200265
1.7400925152000002	0.003997440853122575
1.7406204888	0.003992850197396243
1.7411484624000002	0.003988259958968756
1.741676436	0.003983670116626736
1.7422044096000002	0.003979080648993654
1.7427323832000001	0.003974491534527569
1.7432603568	0.003969902751518787
1.7437883304000001	0.0039653142780875
1.744316304	0.003960726092181383
1.7448442776000002	0.003956138171573128
1.7453722512	0.003951550493857975
1.7459002248000002	0.003946963036451152
1.7464281984	0.0039423757765853175
1.7469561720000002	0.003937788691307914
1.7474841456	0.00393320175747851
1.7480121192000002	0.00392861495176607
1.7485400928000001	0.003924028250646199
1.7490680664	0.003919441630398304
1.7495960400000001	0.003914855067102744
1.7501240136	0.003910268536353558
1.7506519872000001	0.003905682014391499
1.7511799608	0.0039010954761787738
1.7517079344000002	0.0038965088974104735
1.752235908	0.0038919222529063256
1.7527638816000002	0.0038873355176035685
1.7532918552	0.0038827486657609265
1.7538198288000002	0.003878161672086189
1.7543478024	0.0038735745106569007
1.754875776	0.003868987155351804
1.7554037496000001	0.0038643995798703025
1.7559317232	0.0038598117576412474
1.7564596968000001	0.00385522366145713
1.7569876704	0.003850635260750909
1.7575156440000002	0.003846046536679168
1.7580436176	0.0038414574591570344
1.7585715912000002	0.0038368679944262717
1.7590995648	0.003832278120386461
1.7596275384000002	0.0038276878068508836
1.760155512	0.003823097025152826
1.7606834856000002	0.00381850574642641
1.7612114592	0.00381391394152812
1.7617394328000002	0.0038093215809636865
1.7622674064000001	0.0038047286395329187
1.76279538	0.0038001350784102883
1.7633233536000001	0.0037955408716752784
1.7638513272	0.0037909459887280166
1.7643793008000002	0.0037863503986631016
1.7649072744	0.0037817540700704607
1.7654352480000002	0.0037771569718066003
1.7659632216	0.0037725590718253777
1.7664911952000002	0.0037679603379484313
1.7670191688	0.0037633607376659248
1.7675471424000002	0.0037587602381310196
1.7680751160000001	0.003754158806154256
1.7686030896	0.0037495564082681066
1.7691310632000001	0.0037449530103695412
1.7696590368	0.0037403485784171606
1.7701870104000001	0.0037357430777225187
1.770714984	0.0037311364735840343
1.7712429576000002	0.0037265287308881467
1.7717709312	0.0037219198125037693
1.7722989048000002	0.003717309808096376
1.7728268784	0.003712698420591051
1.7733548520000002	0.003708085651897338
1.7738828256	0.0037034716687063393
1.7744107992	0.003698856319359057
1.7749387728000001	0.003694239578609773
1.7754667464	0.0036896214012076467
1.7759947200000001	0.003685001748185397
1.7765226936	0.003680380579835244
1.7770506672000002	0.0036757578564796606
1.7775786408	0.003671133620177516
1.7781066144000002	0.003666507664160389
1.778634588	0.0036618800302083755
1.7791625616000002	0.0036572505949129318
1.7796905352	0.003652619478985846
1.7802185088000002	0.003647986557740645
1.7807464824	0.0036433517877138125
1.7812744560000002	0.0036387151318204524
1.7818024296000001	0.0036340765316206004
1.7823304032	0.0036294359491652072
1.7828583768000001	0.0036247933386562734
1.7833863504	0.003620148654014336
1.7839143240000002	0.003615501848081387
1.7844422976	0.0036108528664650533
1.7849702712000002	0.003606201675561406
1.7854982448	0.0036015482195034254
1.7860262184000002	0.003596892449054116
1.786554192	0.0035922343146493683
1.7870821656000002	0.003587573764108355
1.7876101392000001	0.0035829107484217707
1.7881381128	0.0035782452147362573
1.7886660864000001	0.00357357711075058
1.78919406	0.0035689063825274365
1.7897220336000002	0.003564232976331063
1.7902500072	0.0035595568374298696
1.7907779808000002	0.0035548779101761954
1.7913059544	0.0035501961383125487
1.7918339280000002	0.0035455114647406586
1.7923619016	0.0035408238315587782
1.7928898752000002	0.003536133180044718
1.7934178488	0.0035314394506384948
1.7939458224	0.0035267425829244247
1.7944737960000001	0.003522042515612789
1.7950017696	0.003517339186520967
1.7955297432000001	0.003512632532554068
1.7960577168	0.0035079224896850084
1.7965856904000002	0.0035032089929340347
1.797113664	0.0034984919765058825
1.7976416376000002	0.0034937713731348448
1.7981696112	0.003489047115013147
1.7986975848000002	0.003484319133133812
1.7992255584	0.003479587357425788
1.7997535320000002	0.003474851716729684
1.8002815056	0.0034701121387869264
1.8008094792000002	0.0034653685501574247
1.8013374528000001	0.003460620876304702
1.8018654264	0.0034558690413840332
1.8023934000000001	0.003451112968493843
1.8029213736	0.003446352579185917
1.8034493472000002	0.003441587794411855
1.8039773208	0.003436818534867638
1.8045052944000002	0.0034320447146593018
1.805033268	0.0034272662520291024
1.8055612416000002	0.0034224830623094376
1.8060892152	0.003417695057804781
1.8066171888000002	0.003412902152800371
1.8071451624000001	0.003408104258103317
1.807673136	0.003403301280230338
1.8082011096000001	0.003398493127964856
1.8087290832	0.0033936797071238214
1.8092570568000002	0.003388860921856442
1.8097850304	0.0033840366764060614
1.8103130040000002	0.003379206867863942
1.8108409776	0.0033743713959795917
1.8113689512000002	0.0033695301597790107
1.8118969248	0.003364683053012953
1.8124248984000002	0.0033598299690454636
1.812952872	0.0033549707990999356
1.8134808456	0.0033501054320553524
1.8140088192000001	0.0033452337549318245
1.8145367928	0.0033403556525035956
1.8150647664000001	0.003335471007282216
1.81559274	0.0033305796994790846
1.8161207136000002	0.003325681606935048
1.8166486872	0.003320776605052031
1.8171766608000002	0.0033158645667137523
1.8177046344	0.0033109453622569038
1.8182326080000002	0.003306018859098462
1.8187605816	0.00330108492261281
1.8192885552000002	0.003296143414680197
1.8198165288	0.0032911941945055526
1.8203445024000002	0.0032862371196748304
1.8208724760000001	0.003281272040599894
1.8214004496	0.0032762988086002236
1.8219284232000001	0.0032713172710481745
1.8224563968	0.003266327269887323
1.8229843704000002	0.0032613286463033853
1.823512344	0.0032563212352054783
1.8240403176000002	0.0032513048697263964
1.8245682912	0.0032462793787187525
1.8250962648000002	0.0032412445868624145
1.8256242384	0.003236200314812034
1.8261522120000002	0.0032311463805410265
1.8266801856000001	0.003226082593255988
1.8272081592	0.003221008760822051
1.8277361328000001	0.00321592468927167
1.8282641064	0.003210830173694056
1.8287920800000002	0.0032057250061598656
1.8293200536	0.0032006089784712643
1.8298480272000002	0.003195481871255443
1.8303760008	0.0031903434616591467
1.8309039744000002	0.003185193520752994
1.831431948	0.0031800318139342545
1.8319599216000002	0.003174858100330076
1.8324878952	0.003169672132620143
1.8330158688	0.0031644736568984576
1.8335438424000001	0.0031592624126779217
1.834071816	0.003154038130983653
1.8345997896000001	0.0031488005367855823
1.8351277632	0.0031435493467868556
1.8356557368000002	0.003138284269567183
1.8361837104	0.003133005005460763
1.8367116840000002	0.0031277112490320147
1.8372396576	0.0031224026765425974
1.8377676312000002	0.0031170789639097113
1.8382956048	0.0031117397741849905
1.8388235784000002	0.0031063847599493368
1.8393515520000001	0.003101013562186242
1.8398795256000002	0.0030956258236492394
1.8404074992000001	0.003090221138314181
1.8409354728	0.003084799130475766
1.8414634464000001	0.0030793593901209393
1.84199142	0.003073901497712646
1.8425193936000002	0.0030684250193483303
1.8430473672	0.0030629295071861484
1.8435753408000002	0.003057414496638122
1.8441033144	0.0030518795071429717
1.8446312880000002	0.0030463240380237564
1.8451592616	0.0030407475830811176
1.8456872352000002	0.0030351496039365206
1.8462152088000001	0.003029529556015886
1.8467431824	0.003023886837428242
1.8472711560000001	0.003018220882518653
1.8477991296	0.0030125310575964434
1.8483271032000002	0.003006816721091456
1.8488550768	0.003001077206861325
1.8493830504000002	0.0029953118123990886
1.849911024	0.002989519814794389
1.8504389976000002	0.002983700458881309
1.8509669712	0.002977852955760295
1.8514949448000002	0.002971976484578353
1.8520229184	0.0029660701836389408
1.852550892	0.002960133155560269
1.8530788656000001	0.002954164465241186
1.8536068392	0.0029481631264884215
1.8541348128000001	0.0029421281151911847
1.8546627864	0.002936058347363175
1.8551907600000002	0.0029299526920997564
1.8557187336	0.0029238099616684834
1.8562467072000002	0.0029176289040542982
1.8567746808	0.002911408199297834
1.8573026544000002	0.0029051464637966555
1.857830628	0.0028988422337779866
1.8583586016000002	0.0028924939635621887
1.8588865752000001	0.0028861000191108908
1.8594145488000002	0.002879658670911634
1.8599425224000001	0.002873168083939122
1.860470496	0.002866626312112939
1.8609984696000001	0.002860031286133195
1.8615264432	0.002853380801057974
1.8620544168000002	0.0028466725067487564
1.8625823904	0.00283989518401996
1.8631103640000002	0.002833072272232626
1.8636383376	0.0028261747644072895
1.8641663112000002	0.0028192082748149535
1.8646942848	0.0028121694691750324
1.8652222584000002	0.002805054753687051
1.8657502320000001	0.00279786024148972
1.8662782056	0.0027905817122329504
1.8668061792000001	0.002783214583605395
1.8673341528	0.0027757538586771287
1.8678621264000002	0.0027681940645116216
1.8683901	0.0027605292083210465
1.8689180736000002	0.0027527526811980865
1.8694460472	0.0027448571851672356
1.8699740208000002	0.0027368345925174445
1.8705019944	0.002728675875376487
1.8710299680000002	0.002720370890015266
1.8715579416	0.0027119082171382113
1.8720859152	0.002703274903990261
1.8726138888000001	0.0026944561710404735
1.8731418624000002	0.0026854350314530436
1.8736698360000001	0.0026761917945210423
1.8741978096	0.0026667034152866313
1.8747257832000002	0.0026569426596160716
1.8752537568	0.0026468769281685466
1.8757817304000002	0.002636466671381731
1.876309704	0.00262566311676964
1.8768376776000002	0.002614404933793484
1.8773656512	0.002602613203823929
1.8778936248000002	0.0025901834202555407
1.8784215984000001	0.0025769721190457414
1.8789495720000002	0.0025627729294695843
1.8794775456000001	0.002547269487908164
1.8800055192	0.002529930276258425
1.8805334928000002	0.002509722520790296
1.8810614664	0.0024840010555940784
1.8815894400000002	0.002431639581221866
